Non-parametric Memory for Spatio-Temporal Segmentation of Construction Zones for Self-Driving

In this paper, we introduce a non-parametric memory representation for spatio-temporal segmentation that captures the local space and time around an autonomous vehicle (AV). Our representation has three important properties: (i) it remembers what it has seen in the past, (ii) it reinforces and (iii) forgets its past beliefs based on new evidence. Reinforcing is important as the first time we see an element we might be uncertain, e.g, if the element is heavily occluded or at range. Forgetting is desirable, as otherwise false positives will make the self driving vehicle behave erratically. Our process is informed by 3D reasoning, as occlusion is key to distinguishing between the desire to forget and to remember. We show how our method can be used as an online component to complement static world representations such as HD maps by detecting and remembering changes that should be superimposed on top of this static view due to such events.

==> figures/method_figure/other.txt <==
crowdflower2/760d45d4-dab6-b1d8-6b6c-eefbf8689fe7_hdcam_12_middle_front_roof_wide_1190037701.067

        scene = mlab.gcf().scene
        scene.background = (0.0, 0.0, 0.0)
        scene.camera.position = [697.65108496517462, -359.74421394856847, -19.762693410995123]
        scene.camera.focal_point = [657.40524721848601, -368.26762829667337, -32.128207543825198]
        scene.camera.view_angle=30
        scene.camera.view_up=[-0.28384081793700555, -0.049042327678500003, 0.95761643687267939]
        scene.camera.clipping_range = [0.19762085404053079, 197.62085404053079]
        scene.camera.compute_view_plane_normal()
        scene.render()


==> figures/sample_outputs/000.txt <==
logsets/99eda2c2-93be-b427-f2bb-9d141a58ebdd_1204728398.100000


==> figures/sample_outputs/001.txt <==
crowdflower/12e55965-1f4d-4214-d0c0-1574f522d024_1185219293.933333158_hash9a20141d4bfa289344edfbf8a9c79a9e


==> figures/sample_outputs/002.txt <==
crowdflower/662dd6af-90bb-4e26-da01-46c0f73d85b8_1171474240.066647768_hash3945fb45b114a067dccf36d405d36ba0

        scene = mlab.gcf().scene
        scene.background = (0.0, 0.0, 0.0)
        scene.camera.position = [2422.8696052686864, -4.2698986743958329, 364.17898838183612]
        scene.camera.focal_point = [2469.7985837195351, -40.895631059078546, 352.28057465336019]
        scene.camera.view_angle=30
        scene.camera.view_up=[0.12410084691903381, -0.15916747746864307, 0.97942059091600053]
        scene.camera.clipping_range = [0.23330311282107807, 233.30311282107806]
        scene.camera.compute_view_plane_normal()
        scene.render()


==> figures/sample_outputs/003.txt <==
mightyai/cf437bd8-9f7a-482b-f089-b47f0c922e1a_1185904934.966668844_hash1939dac12243ea7c1b0bc1f9a53b9cb2

        scene = mlab.gcf().scene
        scene.background = (0.0, 0.0, 0.0)
        scene.camera.position = [1430.262975124474, -2160.5780332124673, 121.10306822206648]
        scene.camera.focal_point = [1478.2718769097405, -2156.3267189127178, 115.49365172098986]
        scene.camera.view_angle=30
        scene.camera.view_up=[0.11508261449392163, 0.011011839202208775, 0.99329488634474927]
        scene.camera.clipping_range = [0.20350310692209694, 203.50310692209695]
        scene.camera.compute_view_plane_normal()
        scene.render()


